The relationship between the incidence of X-ray selected AGN in nearby galaxies and star-formation rate

We present the identification and analysis of an X-ray selected AGN sample that lie within the local ($z < 0.35$) galaxy population. From a parent sample of 22,079 MPA-JHU (based on SDSS DR8) galaxies, we identified 917 galaxies with central, excess X-ray emission (from 3XMM-DR7) likely originating from an AGN. We measured the host galaxies' star formation rates and classified them as either star-forming or quiescent based on their position relative to main sequence of star formation. Only 72% of the X-ray selected sample were identified as AGN using BPT selection; this technique is much less effective in quiescent hosts, only identifying 50% of the X-ray AGN. We also calculated the growth rates of the black holes powering these AGN in terms of their specific accretion rate ($\propto \mathrm{L_X/M_*}$) and found quiescent galaxies, on average, accrete at a lower rate than star-forming galaxies. Finally, we measured the sensitivity function of 3XMM so we could correct for observational bias and construct probability distributions as a function of accretion rate. AGN were found in galaxies across the full range of star formation rates ($\log_{10} \mathrm{SFR/M_\odot\ yr^{-1}} = -3\ \mathrm{to}\ 2$) in both star-forming and quiescent galaxies. The incidence of AGN was enhanced by a factor 2 (at a 3.5$\sigma$ significance) in star-forming galaxies compared to quiescent galaxies of equivalent stellar mass and redshift, but we also found a significant population of AGN hosted by quiescent galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
